Continuous Value Iteration (CVI) Reinforcement Learning and Imaginary Experience Replay (IER) for learning multi-goal, continuous action and state space controllers

This paper presents a novel model-free Reinforcement Learning algorithm for learning behavior in continuous action, state, and goal spaces. The algorithm approximates optimal value functions using non-parametric estimators. It is able to efficiently learn to reach multiple arbitrary goals in deterministic and nondeterministic environments. To improve generalization in the goal space, we propose a novel sample augmentation technique. Using these methods, robots learn faster and overall better controllers. We benchmark the proposed algorithms using simulation and a real-world voltage controlled robot that learns to maneuver in a non-observable Cartesian task space.

==> ICDL_submission.txt <==
Submission:

Andi PIN: 214234
Micha PIN: 120729

Ordered keywords (choose 3)

Sensorimotor development
Machine Learning methods for robot development
Reward and Value Systems

Action selection and planning
Human-human and human-robot interaction and communication


==> comments.txt <==
Comments:

Algorithm name: Continous Value Function is not a procedure but only describes the value function

Algorithm not made to control PWM torques but algorithm made for general continous mdp solution and used on PWM torques.

Set of goals -> arbitrary goals

